Evaluating Blocking Biases in Entity Matching

Entity Matching (EM) is crucial for identifying equivalent data entities across different sources, a task that becomes increasingly challenging with the growth and heterogeneity of data. Blocking techniques, which reduce the computational complexity of EM, play a vital role in making this process scalable. Despite advancements in blocking methods, the issue of fairness; where blocking may inadvertently favor certain demographic groups; has been largely overlooked. This study extends traditional blocking metrics to incorporate fairness, providing a framework for assessing bias in blocking techniques. Through experimental analysis, we evaluate the effectiveness and fairness of various blocking methods, offering insights into their potential biases. Our findings highlight the importance of considering fairness in EM, particularly in the blocking phase, to ensure equitable outcomes in data integration tasks.

==> figs/block_stat_time2.txt <==
Beer StandardBlocking
0.3064 0.0322
Beer ExtendedQGramsBlocking
0.3851 0.0379
Beer ExtendedSuffixArraysBlocking
0.4817 0.0403
Beer QGramsBlocking
0.363 0.0414
Beer SuffixArraysBlocking
0.4423 0.0425
Fodors-Zagats StandardBlocking
0.4452 0.0435
Fodors-Zagats ExtendedQGramsBlocking
0.637 0.0496
Fodors-Zagats ExtendedSuffixArraysBlocking
0.55 0.0462
Fodors-Zagats QGramsBlocking
0.592 0.0486
Fodors-Zagats SuffixArraysBlocking
0.4214 0.0481
Walmart-Amazon StandardBlocking
24.7959 0.1926
Walmart-Amazon ExtendedQGramsBlocking
29.5498 0.3024
Walmart-Amazon ExtendedSuffixArraysBlocking
8.7317 0.2177
Walmart-Amazon QGramsBlocking
30.5634 0.174
Walmart-Amazon SuffixArraysBlocking
7.5071 0.1989
Amazon-Google StandardBlocking
7.564 0.1657
Amazon-Google ExtendedQGramsBlocking
9.0043 0.1365
Amazon-Google ExtendedSuffixArraysBlocking
4.289 0.0807
Amazon-Google QGramsBlocking
8.7367 0.0722
Amazon-Google SuffixArraysBlocking
3.6606 0.0806
DBLP-ACM StandardBlocking
20.5346 0.2902
DBLP-ACM ExtendedQGramsBlocking
19.2951 0.2053
DBLP-ACM ExtendedSuffixArraysBlocking
9.3521 0.1775
DBLP-ACM QGramsBlocking
22.3463 0.2838
DBLP-ACM SuffixArraysBlocking
5.5403 0.248
DBLP-GoogleScholar StandardBlocking
83.4223 0.4578
DBLP-GoogleScholar ExtendedQGramsBlocking
86.0288 0.7434
DBLP-GoogleScholar ExtendedSuffixArraysBlocking
18.4323 0.4374
DBLP-GoogleScholar QGramsBlocking
111.145 0.4652
DBLP-GoogleScholar SuffixArraysBlocking
11.8194 0.2615
iTunes-Amazon StandardBlocking
3.6806 0.1637
iTunes-Amazon ExtendedQGramsBlocking
6.3534 0.195
iTunes-Amazon ExtendedSuffixArraysBlocking
3.0874 0.1334
iTunes-Amazon QGramsBlocking
5.5624 0.1398
iTunes-Amazon SuffixArraysBlocking
2.3696 0.069

